QoS-Aware Service Restoration in 5G Optical Transport Networks

Only the chairs can edit The rapid growth of high-bandwidth applications in fifth-generation (5G) networks and beyond has driven a substantial increase in traffic within transport optical networks. While network slicing effectively addresses diverse quality of service (QoS) requirements-including bit rate, latency, and reliability-it also amplifies vulnerabilities to failures, particularly when a single disruption in the optical layer impacts multiple services within the 5G network. To address these challenges, we propose a Fast Disrupted Service Prioritization (FDSP) algorithm that strategically allocates resources to the most critical disrupted services. Specifically, FDSP employs a fast-solving integer linear programming (ILP) model to evaluate three key factors-service priority, bit rate, and remaining holding time-and integrates a physical-layer impairment (PLI)-aware routing and spectrum allocation approach. By leveraging this combined strategy, FDSP minimizes service disruption while optimizing resource utilization. Simulation results on Germany's network demonstrate that our approach significantly enhances the reliability and efficiency of survivable 5G slicing, thereby reducing blocking probability.

==> results-256/ILP_1.csv <==
Erlang,rb_p1,rb_p2,rb_p3,bb_p1,bb_p2,bb_p3,bb_100,bb_200,bb_400,reques_blocking,bw_blocking
50,0.8410247513300947,0.8597387173396674,0.8522281167108755,0.8467350715442314,0.8664193341628026,0.8588384294750343,0.7105961468556886,0.8527384324834749,0.9882280049566294,0.9854292594230674,0.9853723905649786
100,0.8183081928423546,0.8162925281187288,0.8225802558532465,0.8290140661369592,0.8339012301293957,0.8361616780516135,0.6388656758519773,0.8347837779690186,0.9823507872574151,0.9863413973353735,0.9859588548922132
150,0.8016353757751604,0.7970607318919553,0.7983350691430885,0.8203388490769898,0.8237468159095229,0.8227820508653614,0.6013451231796888,0.8085023789781255,0.9818303089844352,0.9856590805808725,0.9855484054285055
200,0.7826139160414122,0.7847558757363179,0.7841319452923003,0.8077449549133181,0.8187935213546287,0.8158950627493587,0.5804224717715049,0.795206511956931,0.9786716182434789,0.9850955658104819,0.9841590451496451
250,0.760204724551195,0.7766216198160969,0.7779261083993705,0.7903063808413471,0.820040991145778,0.8177560053985836,0.548580410896445,0.7884657293848378,0.968310602771089,0.9813901808241406,0.9783140189485253
300,0.7543540622665411,0.7647273560746322,0.7644947990742371,0.7883172523904884,0.8102103508031162,0.8058317524130522,0.5503437653591774,0.7779049831626001,0.9473629002367376,0.9731762925980373,0.9660649529278058
350,0.7271139661717357,0.7354363463619398,0.7502432600125081,0.760262608507067,0.7799239497370622,0.792775174356786,0.5323259320460183,0.7658693084007737,0.9124213396369643,0.9589524815178803,0.9456035600764628
400,0.698843298434063,0.7107148258599864,0.7221266112153809,0.7298060388287727,0.7522138022971002,0.7623256237779045,0.5171568715238589,0.7586947934011858,0.8607345437252599,0.9390981856141598,0.9159474894011858
450,0.6829582878387657,0.6864398386197994,0.700993861583718,0.7106605742799399,0.7254178705179006,0.7371627367785064,0.51359244166358,0.7488289334658289,0.813467597928521,0.9223451531063646,0.8894763557319293
500,0.6585834599408493,0.6643203075426146,0.6863139798154285,0.686428450013342,0.703089828926719,0.7238684104229565,0.4985378094561888,0.7406135927880718,0.7802800298678232,0.909378259790502,0.8703739527432807
550,0.6402270053771509,0.646427351569618,0.6697400798336485,0.6658712438020471,0.6808519550012099,0.7045664183314582,0.490514023560114,0.7338358518213167,0.7453323461197473,0.8992641869458408,0.8531615897003136
600,0.621195440877714,0.632029263242246,0.6543221339640009,0.6455476419051595,0.6649959830576624,0.6882543076985955,0.4845897576043341,0.7187694847874367,0.7231952212684688,0.8908833448604915,0.8416937974279376
650,0.6083827409106836,0.6234329835551569,0.6359855857256809,0.6325398609770766,0.6547136658898075,0.6702095441665612,0.47239402893342536,0.7085493974975805,0.7001714040589991,0.883578932942585,0.8307975030553779
700,0.586678661548369,0.600743016446143,0.6273912945530842,0.612184345742015,0.62979464188211,0.6583030024342551,0.4680261783726284,0.6914693384379472,0.679992699716209,0.8738173648159928,0.8187764982597852
750,0.5665991786709311,0.5886847271279658,0.6152961838574827,0.5897002537130775,0.6194793708489968,0.6451900824380118,0.460670067199274,0.6801245074541062,0.6585159797143765,0.8673526918529041,0.8079669399030299


==> results-256/ILP_2.csv <==
Erlang,rb_p1,rb_p2,rb_p3,bb_p1,bb_p2,bb_p3,bb_100,bb_200,bb_400,reques_blocking,bw_blocking
50,0.8352760736196321,0.8441840882694539,0.8456333552487401,0.8451341886924708,0.8585669470365038,0.8578444098690063,0.6965882016582485,0.8476521837519804,0.9779186124082719,0.9788777596304371,0.9787689134850437
100,0.8101910632372206,0.805405107631052,0.8129942298143603,0.831255624004376,0.8375569295753192,0.8390368315517088,0.6255944303081712,0.8229560455134431,0.9739879289282382,0.9773293301496183,0.976308069577063
150,0.7843625450937948,0.7941623558319257,0.7932660304424598,0.8155119524861437,0.839149694185366,0.8318063784921764,0.5937951757867006,0.8023294002285598,0.9707626417875569,0.9756934074196253,0.9741984012599914
200,0.767148377621661,0.7760134072688373,0.7786695813703304,0.8071005791112765,0.8292315656465947,0.8267141816523801,0.5728950625817458,0.7824277067566033,0.9687391672781293,0.9748236309724883,0.9731076647301664
250,0.745502041490846,0.7597860260830605,0.7705073093200492,0.7943428361671038,0.8210372203454676,0.8279447454295722,0.5458654821198227,0.7756394134406812,0.9582336858760055,0.971052265244868,0.9663731344470314
300,0.7350354329986671,0.750528565183213,0.7559769741348693,0.7864237573046979,0.8124716646695693,0.8157194995120028,0.5338736600002917,0.7662832936447905,0.9354261095826635,0.9624911681800706,0.9531881348623263
350,0.7099345255926011,0.7264787072698751,0.7397292659492417,0.7611088521956157,0.7849746362654416,0.7975735666990724,0.5256071694510445,0.7554570011609553,0.8942910758823484,0.9464746562681307,0.9284598134023515
400,0.6775567891660145,0.6990131864676699,0.7155400897763298,0.7232761790409304,0.7548839463021758,0.7711716134305219,0.5090019627440863,0.7486857351754843,0.8463397653617171,0.9293087758665636,0.9010062126685557
450,0.6639916569934357,0.6741527610507827,0.6905732794360907,0.7051890633062756,0.7242281620519122,0.741324464678864,0.5021047304865237,0.73867101095947,0.799617821762855,0.9141089330235332,0.8757763165470244
500,0.637082810964058,0.6500673385337974,0.6750246756918891,0.6778633492408804,0.69599797094638,0.7213380340279624,0.4893538233636133,0.7264410354514877,0.763832475499172,0.901242080927801,0.8562602420331766
550,0.6169618990216297,0.6365741878055464,0.6582555398235828,0.6517201908485492,0.6796841824478997,0.7053459601484492,0.4798364626357707,0.7184311960685057,0.7360219832872,0.8934391192213188,0.8426194171276111
600,0.6017368801033381,0.6188897613869903,0.6464050871390636,0.6365178257773552,0.6595833110865837,0.6903550142968465,0.4714610591162581,0.7092059011224338,0.7104166844148381,0.8847264357098836,0.8294014428564218
650,0.5818009213181157,0.6058698109076712,0.6299441993482705,0.6145526208040551,0.6438904098384227,0.6734546664281263,0.464935349056377,0.6911981567580361,0.6913675309563571,0.8765889245708666,0.8185992065182254
700,0.5610949757409525,0.5878280312027049,0.6204328251368463,0.5940977810322247,0.6249956804228683,0.6612397110216219,0.4551353312742366,0.6776960754117989,0.6744816352838838,0.8697867308523107,0.8098610111059841
750,0.5479828862149231,0.5740000824595047,0.6101044821300935,0.5774836144408425,0.6120245252004182,0.6493421149462032,0.44744092104495947,0.6653948066534174,0.656130614579788,0.8612489840972559,0.7987171303668557


==> results-256/ILP_3.csv <==
Erlang,rb_p1,rb_p2,rb_p3,bb_p1,bb_p2,bb_p3,bb_100,bb_200,bb_400,reques_blocking,bw_blocking
50,0.8317953362010415,0.8353124549517076,0.83498840877133,0.8451735383827302,0.856822182534671,0.8524511255958566,0.6907981736339949,0.8418809913490763,0.9670900900900898,0.9682085379926019,0.967885278010429
100,0.8003480471484794,0.794274158773299,0.8014644557596095,0.8303186514001942,0.8370123655186467,0.8362657280895325,0.6169871875074193,0.8092065799187894,0.9632373328491143,0.9662131739346522,0.9652875668387804
150,0.7732100498135329,0.7762439214794498,0.7832533381187939,0.8159511131129602,0.8322988492931197,0.8316644803119873,0.5837035290632198,0.7920044441387813,0.9603846626112995,0.9648515625771361,0.9632389726958487
200,0.758078228451331,0.7632734730984863,0.7705989134671142,0.8114411475826858,0.8275147964965353,0.8293532821294248,0.5578073813784294,0.77616877723045,0.9579638734047493,0.96391178299145,0.9617559442378261
250,0.7349595679361111,0.7462452606383599,0.7595210777120901,0.7959800751621368,0.8173598470284799,0.8280863833217257,0.5313644946193654,0.7648674835200513,0.9453651031500703,0.9589994569693104,0.9537627878354903
300,0.7235012728710206,0.7330234440495946,0.7469887274168419,0.7859996935856708,0.8032238350210772,0.8148078140383168,0.5244319940697816,0.7538021395201513,0.9221698531033587,0.9505545165187382,0.9402955127433538
350,0.6943785616679937,0.7110328825631719,0.729474063784511,0.7522879026257262,0.7775857969425758,0.7949613653629956,0.5132230569535605,0.7483636652759721,0.8798277235709744,0.9348507595670933,0.9153393270660328
400,0.667582984913922,0.6842296064632771,0.7058416353636665,0.7201856952011604,0.7446663605707017,0.7676122852841001,0.5008179543370344,0.7362880962104206,0.8344636581531423,0.9185414207605427,0.8888844565540652
450,0.6458171440538941,0.6604517082552281,0.6844949137536178,0.6927014037455947,0.7159941571060172,0.7404822004920388,0.4889410384261329,0.7262873684970589,0.7917041845325864,0.9046558463078871,0.8657205215533273
500,0.6216138098699753,0.6399823064763756,0.6673606377312383,0.6651180634131381,0.6899177830855736,0.7201726412036794,0.4795674903570804,0.7176560966022973,0.7569627712510808,0.8922062824159348,0.846525619106761
550,0.6027140002594941,0.6243967240005628,0.6548550365861728,0.6427701377356991,0.6708986040123616,0.7058080987056812,0.47212280030294623,0.7057964596158516,0.7313552378563253,0.8855750681088593,0.8346545654532364
600,0.5841329097717873,0.6060284492204921,0.6412210543042723,0.6221060200158086,0.6513536651739378,0.6899394246325692,0.46021531771630775,0.6952352953911349,0.7076336832591424,0.8768244555401168,0.8220911696806681
650,0.5653555077140471,0.5930516412475856,0.6277998563929272,0.6019009791490487,0.6358887195123356,0.67407917519171,0.4541825050099777,0.679704647572139,0.6877024129981161,0.8689139952839628,0.8111272215192323
700,0.547076801797092,0.5755404226032241,0.615238091878981,0.5821203177917987,0.6174983794615142,0.6613663099670636,0.4434349202084456,0.6638665311331617,0.6710684749458534,0.8614041465468066,0.8016565113510372
750,0.5331841206736773,0.5621894906655037,0.6053285079344507,0.5651459459674876,0.6040530882582908,0.6490515719169134,0.43621812699433493,0.6532821872830428,0.6529867324944588,0.8528499685455394,0.79075059758452


==> results-256/ILP_4.csv <==
Erlang,rb_p1,rb_p2,rb_p3,bb_p1,bb_p2,bb_p3,bb_100,bb_200,bb_400,reques_blocking,bw_blocking
50,0.817257189682756,0.8214589139931593,0.8236060043852246,0.8346581833053744,0.8472940782610532,0.845662811188386,0.6721212068586252,0.8303368671069395,0.9531853437363337,0.9560750799759038,0.9554769938591416
100,0.7850458106811193,0.7821422549495416,0.7916113297613917,0.8225706721235889,0.8302069060771231,0.8308950178997928,0.6119398891220522,0.7990610020123909,0.9499093904573374,0.9539401779840417,0.9524632526215078
150,0.7635805539587405,0.7674501555594394,0.7737656750323135,0.8138822359956637,0.8299468714416484,0.8292063562814028,0.5745380751660166,0.7820699867616019,0.9479785547515045,0.9532598280596636,0.9513377613100511
200,0.7444519302153936,0.7512971699917522,0.7605731802671271,0.8063029368258263,0.8206678305205759,0.8249729565176263,0.5475580671412781,0.7645829196120326,0.94510268378064,0.952434465506261,0.9496421386884886
250,0.7258769029346303,0.7354322311028136,0.7526018905380387,0.7926014957873225,0.8105432720032187,0.8230337765625179,0.5281892295508122,0.7552014290583564,0.9320093349273689,0.947793486164156,0.9417523314469874
300,0.7057262644860182,0.718476863208845,0.740255750312375,0.7728651067765049,0.7925021452812687,0.8111103400956343,0.5165258955383176,0.7442206921693799,0.9072783446520375,0.9384957877082303,0.9269720810438373
350,0.6825237825289693,0.6967429822821584,0.7203448882128689,0.7447049500363075,0.766913134642063,0.7891180452697204,0.5013654863240308,0.7389238642239607,0.8678200436538637,0.9246771199794553,0.9042304560684697
400,0.652082988612093,0.673293705747464,0.6993312514430656,0.7063824011663365,0.7337463331059721,0.7636677153620064,0.49182396763178104,0.7279198802994721,0.8183720864010929,0.9074695512223332,0.8758410047673113
450,0.6293345495772736,0.6499373708905976,0.6774437903894251,0.6778764564565943,0.707145848213591,0.7365251686674743,0.47986848116594694,0.7141766270911839,0.7817960006823764,0.8945217808782305,0.855059459172333
500,0.6081595827161984,0.6289233810891688,0.6592203690151909,0.6532891306087162,0.6812702613267734,0.7146482257822279,0.46954347924525164,0.7046484775144076,0.7478397436880594,0.8829003492694741,0.836815490724253
550,0.589647610929093,0.6142418661324792,0.6482441521041586,0.630997973349155,0.6630913337135784,0.7030553316254592,0.4615020055037931,0.6942854889663136,0.7249027265688064,0.8768502283867234,0.8261669169070054
600,0.5725093478874457,0.5952359928135638,0.6350892850670997,0.6136215756604845,0.6429116123340147,0.6853285135474805,0.4511466898834516,0.6820834354286642,0.7035553453291266,0.8685826604072646,0.8145509306844768
650,0.5516359954758917,0.5825272516521837,0.6230849011208847,0.5892979925257706,0.6276707639487803,0.6731995856197386,0.4435703892014345,0.6683309350244891,0.6841244441855188,0.8609562671239713,0.8039283672424088
700,0.5346962227775676,0.5672841733869756,0.6112085288553656,0.5713182963183255,0.6105716343100516,0.659638889591475,0.4349315291703072,0.6553192880599906,0.6663170278159046,0.8537896875449283,0.794442287359998
750,0.5212754826375078,0.5547816926578674,0.6014797210834761,0.5551060398841912,0.5980747765985746,0.649104308800532,0.4285832498564567,0.6431376316044005,0.6519279691401034,0.8456157235569691,0.7848525356031105


==> results-256/benchmark_1.csv <==
Erlang,rb_p1,rb_p2,rb_p3,bb_p1,bb_p2,bb_p3,bb_100,bb_200,bb_400,reques_blocking,bw_blocking
50,0.8441475826972009,0.8559382422802851,0.849000884173298,0.8504824691847591,0.8632662217697851,0.8556591949164893,0.7032351872046528,0.851699716713881,0.9882280049566294,0.9854292594230674,0.9853723905649786
100,0.8196761313220943,0.8167421166441096,0.8218561428916245,0.8305392047073507,0.8342214928706279,0.8353058499148293,0.6397295534281836,0.8335475831899022,0.9823507872574151,0.9863413973353735,0.9859588548922132
150,0.810741878591341,0.7971111862040132,0.7946801047271882,0.8279785666344809,0.8229256284651036,0.8199057352004675,0.6062131414488164,0.8079530423280425,0.9817544594698722,0.9856590805808725,0.9855305495610676
200,0.7885199633316398,0.7871310388873427,0.7804014784272639,0.8127856917101756,0.8208973829324624,0.8117524750464413,0.5843332492597396,0.7958883825089862,0.9791557408572823,0.9851675042101654,0.9843477518376617
250,0.7663937155998408,0.7800999530595069,0.7728099292121391,0.7959332879823259,0.8225665693065168,0.8118536600738951,0.5546699943485378,0.786881118622109,0.9673258858669194,0.9810780302949579,0.9778384327794173
300,0.7673421721941015,0.765078031729118,0.7575015154454394,0.8005631558961659,0.8097131970008663,0.798972906341472,0.5535862910893729,0.7779227570656845,0.9468808902627166,0.9730652803772744,0.9658234474832292
350,0.7401225113321473,0.7401811716720955,0.7398264929514925,0.7732288661921544,0.7834237606175178,0.7813550723642712,0.5358105712540446,0.7682121254164712,0.9107069761363972,0.9587515399835487,0.9450092411877546
400,0.7163325252807293,0.7129930953302629,0.7124024683876735,0.7473108361431605,0.7535533717640214,0.7511410466703204,0.5236354651291442,0.759775271486548,0.8583486633221377,0.9384549483502642,0.9148579813085961
450,0.7011027797294498,0.6877300346543659,0.6892286091955317,0.7282446516882268,0.7254567705091671,0.7236415975834712,0.5199911711532503,0.7486490136961886,0.8111619118655279,0.922266542364647,0.8888777513191881
500,0.6777735526532778,0.6673456698825811,0.6705291584283735,0.7053890425862903,0.7039737029569523,0.705711711720818,0.5044955920664081,0.742459118006307,0.774893584288659,0.9078986998048876,0.8678164984578787
550,0.659709930194238,0.6514514754731578,0.6540778982137342,0.6858077780501578,0.6840877987544015,0.686154118686062,0.49762220729642503,0.7355970498772018,0.7419483504129173,0.898778364335533,0.852006585524871
600,0.6426953444177517,0.6364951147984499,0.6353932292511488,0.6680711453964822,0.6687486374600111,0.6658651823740872,0.4900008085924351,0.7195759641374357,0.7197744906662096,0.8902204141890822,0.8404634929369583
650,0.6304680781998337,0.625688492758115,0.6191055741851714,0.6551512836467602,0.6553379382892042,0.6494671914683029,0.481273845746423,0.7077081123282053,0.6944416242958363,0.8821133970308207,0.8282567023383306
700,0.6130607852757695,0.6015886998695779,0.6076607208809436,0.6395172073183806,0.6293010970899324,0.6348669127850173,0.4731507964049266,0.6917808496947652,0.6731659826267241,0.8720423491604193,0.8155772211261497
750,0.5955244891573271,0.595163367106584,0.5913390508770381,0.6186394895245122,0.6235462955182108,0.6174997357496594,0.46718029302319874,0.6814329481406516,0.651710390026521,0.866066528505753,0.8053976666452548


==> results-256/benchmark_2.csv <==
Erlang,rb_p1,rb_p2,rb_p3,bb_p1,bb_p2,bb_p3,bb_100,bb_200,bb_400,reques_blocking,bw_blocking
50,0.8409270620313565,0.8439554297328685,0.839979180363796,0.8503110863233562,0.858788528046957,0.8519625543076635,0.6942644302550909,0.8465772799275858,0.9775572603958192,0.9787132974567367,0.9785604614290168
100,0.811486320445609,0.8066837250298227,0.8097096087005261,0.8316364154860855,0.8383780490128608,0.8358740761457868,0.6276314673452086,0.8220918367346941,0.973937128826638,0.977188700921527,0.9762039725442265
150,0.7915239718614716,0.7953081345915135,0.7880841292626022,0.8205481989956975,0.8394900896220953,0.8277422855329334,0.5973306888561124,0.8019856591285162,0.9702395333369286,0.9753294154709248,0.9737862541908134
200,0.7740712253609532,0.7791290249422859,0.7724440783461124,0.8122592783135336,0.8317533890972767,0.8219056497081119,0.5747904069868823,0.7841833871788048,0.9681401498933975,0.9746020379395669,0.972754611476183
250,0.755727495482762,0.7630527535687613,0.761920572524701,0.8028005544318559,0.8233242911595818,0.819926867672049,0.5496926671735969,0.7777152844806108,0.9573461931770854,0.9706556008015306,0.9658324356832915
300,0.7482177738230158,0.7539240961284827,0.7483108062895307,0.7984744592033461,0.8150856631236972,0.8073003208769293,0.5385986677855893,0.768294574026987,0.9344401404214219,0.9622012546170733,0.9527105100918317
350,0.7272623568739197,0.7296116881867416,0.7286704862215668,0.7781681723246994,0.7869411295726763,0.7845024650758063,0.53189291309842,0.7574113941644751,0.8929629256367217,0.94598828602492,0.9276627096438737
400,0.696740774438083,0.701644402190934,0.7002537788238904,0.7428591258802394,0.7558389575759065,0.7528679977277378,0.516331697411418,0.7464851435487088,0.8422158933437593,0.9277967344608662,0.8985961893631081
450,0.6860353141700543,0.6765996950802249,0.6742915543103007,0.7289560463655207,0.7245270555723317,0.720753767356281,0.5087819173129082,0.7391633285171465,0.7960171033816551,0.913263010257273,0.8740533186211654
500,0.6607640061005032,0.6548656641700918,0.6551387772897272,0.7031462704323702,0.6981024381466999,0.697078640689842,0.4965830620867403,0.7276283103053207,0.7595065350839493,0.8997139472016014,0.8537149481997026
550,0.6416298688445438,0.6415105374668704,0.6373997497969683,0.6775307271937278,0.6823337607432507,0.6794529344307579,0.4868809488818881,0.7192276472407375,0.7299829859383519,0.89179763812823,0.8396755969601684
600,0.6293475876776509,0.6245144930402992,0.6228076042748866,0.6661014877497374,0.6629382959591211,0.6604335036450498,0.479763605069286,0.709447530538153,0.7037801287644916,0.882982954358372,0.826173312006708
650,0.6076313431122317,0.6105201317301064,0.6075502239678815,0.6423587947133118,0.64652885386398,0.644310751607127,0.47326681815671406,0.6912228468548725,0.6848342070100131,0.8751209919426581,0.8155486734785884
700,0.5920382567050194,0.592105959962831,0.593804768430773,0.6263958321147282,0.6263221726850988,0.6288662635290387,0.4619854750234316,0.6777778531654247,0.6646953311343429,0.8673645790414308,0.8052087918839925
750,0.5797899770998749,0.5817749652121383,0.5795952436094193,0.6102380053894406,0.6165057572779641,0.6134452484869245,0.4544615249698215,0.6656219459842604,0.6466152417465544,0.8596708440896147,0.7948620581803074


==> results-256/benchmark_3.csv <==
Erlang,rb_p1,rb_p2,rb_p3,bb_p1,bb_p2,bb_p3,bb_100,bb_200,bb_400,reques_blocking,bw_blocking
50,0.8368877820541846,0.8345778674739313,0.8305191350283132,0.8498705309481854,0.8560250717381912,0.8479595684107637,0.6903534276668606,0.8416166575741041,0.9664054054054051,0.9676970580559395,0.9673267215250606
100,0.8019680588552589,0.794792702520562,0.7979585740984417,0.8308542684941246,0.8366858702596807,0.8334520056389183,0.6182918959653072,0.8094610734872367,0.9630210355611973,0.9660498966817126,0.9650745144547217
150,0.780919778798334,0.7784345654573475,0.7769193473980698,0.8213438601454112,0.8334577308967984,0.8265013523780848,0.5881911901600451,0.7906240890076421,0.9601011684902561,0.9645373090743989,0.9629339876015708
200,0.7667075529164474,0.7656483413226155,0.763685726854679,0.8177472004540862,0.8288249542596194,0.8237757864273756,0.5619643789993636,0.7770084901357457,0.9569809499468719,0.9634247587182697,0.9610382051834975
250,0.7478015362036883,0.7489694197715846,0.7501594609045233,0.806422433891189,0.8183949809400387,0.819019632625152,0.5364668690993779,0.7658718665612891,0.9440959009199925,0.958299052325547,0.9527390194013796
300,0.7387931913805424,0.7377173824408244,0.7351688174121552,0.7996115484841028,0.8063314153761315,0.802328370565248,0.5301454156319211,0.7553076058147093,0.9200372526353965,0.9498669073155063,0.9390588411321156
350,0.7154603306668014,0.715148799962505,0.7143339957675752,0.7734437378750869,0.7808407506698696,0.7763342770514627,0.5207591092410342,0.7496892379257204,0.8776062929089568,0.9339674931646974,0.9138863569678004
400,0.6916653305337223,0.6899481724135584,0.6861611761243914,0.7448591808924899,0.7482001714667268,0.7431730864482324,0.5101554822727589,0.7357289743589522,0.8300127143729916,0.9170760181396916,0.8863933704052075
450,0.6716483589239594,0.6645995112135079,0.664354308462697,0.7204979249993471,0.7171776435840186,0.7147318745027312,0.49791591258388157,0.7281096622789155,0.785851127669149,0.9028730165598118,0.8626178937695879
500,0.6495482650171137,0.6461756890250033,0.6439654782228976,0.6949621954747305,0.6924280361024235,0.690778060296229,0.4881707751365779,0.718562035145696,0.7506433803707532,0.8906080265304223,0.8433969028073952
550,0.6303686457330072,0.6303576763894465,0.6288873121275945,0.6723494610529939,0.6744224337899407,0.6732279008001046,0.4794476469035282,0.7066226071189804,0.7235226506046638,0.883412958928288,0.8306222198789186
600,0.6144054401152259,0.6101685820228279,0.6148677739645563,0.6544140998072148,0.6521339194946679,0.6564963313720302,0.4682729094578847,0.6945841027570104,0.6987384353658845,0.8744879464468728,0.8176437779007082
650,0.5985657531602142,0.5994286065423343,0.5979636540690468,0.6373114054576721,0.6389276275398544,0.6366834801444264,0.4638463256115853,0.6787427349933293,0.6791512467563774,0.8669956044029088,0.8071348904602331
700,0.5836404088978681,0.5815922704109718,0.5842965319902894,0.6205705601913408,0.6196541441521034,0.6224551476177086,0.4527933487437599,0.6652355821301339,0.6596977681518681,0.8592229752191157,0.796624043718807
750,0.5695717119751089,0.5697216420770378,0.5711102463969764,0.6032137113120015,0.6079094496855936,0.6068059670517537,0.44481455722002766,0.6526666205129887,0.641590871370131,0.8507934164991285,0.7857951848649082


==> results-256/benchmark_4.csv <==
Erlang,rb_p1,rb_p2,rb_p3,bb_p1,bb_p2,bb_p3,bb_100,bb_200,bb_400,reques_blocking,bw_blocking
50,0.8239834939712016,0.8217078811599341,0.8187322201607911,0.8410447596057481,0.8471002799928562,0.8406894474184043,0.6756139071237545,0.8299999999999991,0.952045501622591,0.955338232335824,0.9546043730495009
100,0.7900702062093043,0.7833803306934852,0.787631148729206,0.82605485974415,0.8305738814009588,0.8271952278959783,0.6160256620882805,0.797973080043787,0.9495313818601505,0.9539254589634012,0.9522162517857307
150,0.7731767750520354,0.769197178187481,0.7702953780088104,0.8204149415389185,0.8310779750481,0.8263356331618188,0.5821533283102147,0.7831694628712055,0.9476424869245755,0.9529692292103072,0.9510147067044831
200,0.7562758742685304,0.7547654102798039,0.7521369324005471,0.8153332665947608,0.8228752241686141,0.8178786373115791,0.5535688996738796,0.7659199690718587,0.943783327726931,0.9518323228708611,0.9487138510356983
250,0.7390699007138878,0.7389951836286125,0.7408272766474223,0.8031035710454082,0.8120221938302001,0.8110499059884889,0.5330322057885902,0.7563877249404423,0.9299593940014529,0.9470352627836137,0.9404872421015323
300,0.7247313618319776,0.7244332223867814,0.7249036665154426,0.7892752424645605,0.7959909324545793,0.7944228989704174,0.5249939981702081,0.7454914043530952,0.9037806529638791,0.9376940508144432,0.9252025267652478
350,0.7055772935516048,0.7019491178846472,0.7020544067112615,0.7681876415525116,0.7701122231401999,0.7663769984454705,0.510794075692578,0.7395942169909393,0.8640654768785351,0.9233738999157766,0.9019943483370991
400,0.6803815264169183,0.679237355468912,0.6765989816746921,0.7363556812648373,0.7375345934865398,0.7340184557875711,0.5023538270256154,0.7283950028185264,0.8129064155079638,0.9054549343435685,0.8725919168465309
450,0.6583066927323056,0.6558743626296653,0.6518626102012811,0.7094425808493083,0.710311882266706,0.7038107471193963,0.48755930054838015,0.7156918576602678,0.7745370671712163,0.8923917980390612,0.8511845670489824
500,0.6376438973002434,0.6358471476492871,0.6321490618823545,0.6865346013207121,0.6846614424953418,0.6799122936161862,0.47735136512853726,0.7059318171907033,0.739707349097101,0.8808649329799629,0.8327011013818761
550,0.6203570416531901,0.6210526324659279,0.6182326675402402,0.6648917793719342,0.6664991517730151,0.6642656239363879,0.47015935533159214,0.6946179145735227,0.7149651410436101,0.8744107265767325,0.8212859142590352
600,0.6067085652024784,0.6006640446287649,0.6043598611791404,0.6503412504104044,0.6441193285549798,0.646324993010584,0.4602999397021235,0.682093430740673,0.6925234956085781,0.8659374117281624,0.8091362548051642
650,0.5892436546315214,0.5898917865810492,0.5895706212397508,0.6295122894282262,0.6312639839810877,0.6301106483168365,0.4527190593107648,0.6685827112567804,0.6737904199327477,0.8590827047073434,0.7994201952951805
700,0.5749848030085577,0.572998000242316,0.5757810249286045,0.6137208833807982,0.6118165324758253,0.6147515196903449,0.44518559523253914,0.6549423509611023,0.653177824764138,0.8509780603641917,0.7882817353355777
750,0.5617861526776953,0.561966285553155,0.5643391555210169,0.5971500706501622,0.60179180260255,0.6021287827981572,0.43689043706298,0.6434244663644709,0.6380067992241244,0.8433498452137322,0.779064340114099


==> results-256/blocking/ILP_1_blocking.csv <==
Erlang,rb_p1,rb_p2,rb_p3,bb_p1,bb_p2,bb_p3,bb_100,bb_200,bb_400,reques_blocking,bw_blocking,ht_p1,ht_p2,ht_p3,ht_b100,ht_b200,ht_b400,ht
50,0.1589752486699053,0.14026128266033255,0.1477718832891245,0.14791335189794563,0.12783263660189714,0.13635951780446776,0.2894038531443114,0.14726156751652508,0.011771995043370564,0.01457074057693264,0.014627609435021394,0.8408200096600859,0.8610039044283632,0.8504924574222179,0.7130874229967783,0.8514642906838099,0.9878694072800351,0.8487425986710564
100,0.18169180715764544,0.18370747188127123,0.17741974414675354,0.16183777397404675,0.15254403213410117,0.15268397135384038,0.3611343241480227,0.1652162220309814,0.017649212742584908,0.013658602664626485,0.014041145107786757,0.818980941181356,0.8187986850090476,0.8227386024641273,0.6361960646667225,0.8354819667008583,0.9825550903470146,0.8217968052728516
150,0.19836462422483958,0.20293926810804475,0.2016649308569115,0.16413127231892544,0.15487831546565634,0.1560689402797404,0.3986548768203112,0.1914976210218745,0.01816969101556476,0.014340919419127518,0.014451594571494475,0.7976769853175272,0.79728319763617,0.8000130302982698,0.6026692986678867,0.8118465793040618,0.9812872816165118,0.8001845530860896
200,0.21738608395858783,0.2152441242636821,0.21586805470769965,0.17186684560107635,0.15401265282634058,0.15968696217736855,0.41957752822849514,0.20479348804306896,0.021328381756521075,0.014904434189518145,0.01584095485035486,0.7837327702141481,0.7856237954642278,0.7839568417174169,0.5836655214030421,0.7952098609288897,0.9803308952975666,0.7886683376198231
250,0.23979527544880497,0.2233783801839031,0.2220738916006295,0.1850300245982106,0.14530205731144574,0.15024176486680818,0.45141958910355495,0.21153427061516217,0.031689397228910954,0.018609819175859355,0.02168598105147468,0.7596899397825289,0.7768073565096997,0.7759308141037798,0.5484589686699314,0.7873455161272789,0.9686145502925319,0.7783558463113341
300,0.24564593773345889,0.23527264392536784,0.23550520092576288,0.18286746084555705,0.1522589541766023,0.16206103994595966,0.4496562346408226,0.22209501683739985,0.05263709976326236,0.026823707401962715,0.03393504707219419,0.7566980007467767,0.7632902130942744,0.7664246117962293,0.5483737875280149,0.7763142770362059,0.9491288479713932,0.7675196745455859
350,0.27288603382826426,0.2645636536380602,0.24975673998749193,0.21132517956806285,0.18359968775340407,0.17273840421528197,0.4676740679539817,0.23413069159922628,0.08757866036303574,0.04104751848211974,0.054396439923537154,0.7267273751545651,0.7368577924063516,0.7500133940220143,0.5320459380432061,0.7651040387144481,0.9125215226039032,0.7424033974420277
400,0.301156701565937,0.28928517414001365,0.2778733887846191,0.2407415809534097,0.21148947334124046,0.20250380779826704,0.4828431284761411,0.24130520659881416,0.13926545627474007,0.06090181438584019,0.08405251059881425,0.6968325369416963,0.7107020517246385,0.721667144975907,0.5165334982184476,0.7600045371791728,0.863337419515393,0.7171039419387618
450,0.31704171216123433,0.3135601613802006,0.299006138416282,0.26081611920184133,0.23778711699309307,0.22965089631111713,0.48640755833642,0.2511710665341711,0.18653240207147903,0.07765484689363544,0.11052364426807071,0.680748427393471,0.6898295938253769,0.7019944573224689,0.5152921229620917,0.7510303591247447,0.8145031729449939,0.6939869118716924
500,0.3414165400591507,0.3356796924573854,0.3136860201845715,0.28210038996411047,0.2590350697516659,0.2386550354126482,0.5014621905438112,0.2593864072119282,0.2197199701321768,0.09062174020949798,0.12962604725671933,0.6573039862260411,0.6652171664140321,0.6854250229428296,0.4972752914754828,0.7409541540610074,0.7815644648962643,0.6711409183764323
550,0.35977299462284906,0.35357264843038205,0.33025992016635153,0.3039764877764207,0.28178815975303206,0.256860189664352,0.509485976439886,0.2661641481786833,0.2546676538802527,0.10073581305415924,0.14683841029968636,0.6389664257328221,0.6451980214291138,0.6698948633679243,0.48997924677737853,0.7366902019747228,0.744317535906119,0.6538557802577135
600,0.37880455912228606,0.36797073675775405,0.34567786603599915,0.32359147724020376,0.29810990229684897,0.27475261982995336,0.5154102423956659,0.28123051521256326,0.2768047787315312,0.10911665513950852,0.1583062025720624,0.6230120210963463,0.6306023736234356,0.6535910470397337,0.48415853886671667,0.7163464723363757,0.72639907378727,0.6355887049974082
650,0.39161725908931644,0.37656701644484314,0.36401441427431913,0.33663036775541233,0.3068570729678468,0.2916675767130936,0.5276059710665746,0.2914506025024195,0.29982859594100086,0.11642106705741495,0.16920249694462208,0.6067286764183177,0.6230687273650491,0.6334745400155244,0.47301540082182614,0.7082860779009217,0.7006576576579391,0.6241682423433218
700,0.413321338451631,0.39925698355385697,0.3726087054469158,0.3542915090660479,0.3349420640130204,0.3039091394276833,0.5319738216273716,0.3085306615620528,0.320007300283791,0.12618263518400719,0.18122350174021484,0.5834467914703325,0.6026914450831705,0.623685391197375,0.46701490944928487,0.6912390346000352,0.6798970150027769,0.6065045039549981
750,0.4334008213290689,0.4113152728720342,0.38470381614251725,0.3771853304843784,0.34383971925074175,0.31750151153388406,0.5393299328007259,0.31987549254589376,0.3414840202856235,0.1326473081470959,0.19203306009697008,0.5663925772902404,0.5895808790401721,0.6159603816479088,0.46321797308506935,0.680624014856017,0.6581657091097641,0.5956831349731192
800,0.4463953901119678,0.4275463993234485,0.39414469392648777,0.3940020024144628,0.36125177396279695,0.3287596916002097,0.5430781548769574,0.33242440325384015,0.36710205964149323,0.14432165854453383,0.20679672289177575,0.5508019453063844,0.5718661513432606,0.60443366556793,0.45612788921699815,0.6671762932515403,0.6306107199839439,0.578861041295161
850,0.46435202662024844,0.4428659822780878,0.40973092117082965,0.4156325619482356,0.38043050873942985,0.347319708331184,0.5541615431830441,0.3520383620772204,0.38214663812046157,0.1534791861590471,0.2183445650429453,0.53389273548827,0.5610306085972628,0.5890519405118951,0.4481436372189567,0.6443647592797463,0.6210643569010829,0.5664300958939114
900,0.4798594178165735,0.454744268108041,0.4205207258320677,0.43645723231528166,0.39606548593655466,0.3620729543781016,0.5590903759984545,0.3649485781622793,0.4094396571283371,0.1657047717368777,0.2331852937316825,0.5188643966205208,0.546574640380337,0.5774707221667578,0.43990081085755944,0.6347620839842861,0.588285440092839,0.5494590998971692
950,0.49817521235573026,0.473268720279874,0.4367301517284815,0.4571167791288733,0.42237273476286274,0.3766580308847811,0.5673617736094936,0.38545022120186845,0.4341330331793555,0.1807082569791324,0.2504672605530952,0.5020378972232005,0.5259043807457202,0.5632353588394656,0.4332377149208738,0.6146989692977325,0.5661932279214209,0.5375418415264086
1000,0.505372059445802,0.48047325489474635,0.4493498210870629,0.46169314769149716,0.42689089690743554,0.3867404087834845,0.5799724483879951,0.3904778956683689,0.437929076357918,0.18630201358225373,0.2570876292967521,0.49573774058760117,0.522985074057859,0.5468397623830472,0.42066788145895706,0.607753020436189,0.5633470878985237,0.5244167194372006


==> results-256/blocking/ILP_2_blocking.csv <==
Erlang,rb_p1,rb_p2,rb_p3,bb_p1,bb_p2,bb_p3,bb_100,bb_200,bb_400,reques_blocking,bw_blocking,ht_p1,ht_p2,ht_p3,ht_b100,ht_b200,ht_b400,ht
50,0.16472392638036792,0.1558159117305461,0.15436664475125994,0.1465438043705085,0.12859992802750753,0.1325521584078908,0.30341179834175147,0.15234781624801963,0.022081387591728063,0.021122240369562895,0.02123108651495631,0.8337491917944757,0.8432480202978292,0.846721425978589,0.6987549889470998,0.8473219011925441,0.9780875984944577,0.8438258345210036
100,0.18980893676277943,0.194594892368948,0.18700577018563969,0.15200883046935187,0.1364944496922711,0.1411021601480933,0.3744055696918288,0.17704395448655685,0.026012071071761844,0.022670669850381686,0.023691930422937046,0.8126316517275355,0.8107662706870853,0.8151190517644031,0.6241950067811104,0.8237941731785972,0.9746660113238316,0.8127818935520056
150,0.21563745490620523,0.20583764416807426,0.2067339695575402,0.1597864795871239,0.12500933126198321,0.1382152136270549,0.4062048242132994,0.1976705997714402,0.02923735821244311,0.02430659258037471,0.025801598740008647,0.783170889472663,0.7951470835777918,0.7931665009250183,0.5939845166697885,0.8025910153698677,0.9713312596359102,0.7924010193297139
200,0.232851622378339,0.22398659273116273,0.22133041862966962,0.1602614633784638,0.12968325841373018,0.13613215249232513,0.42710493741825417,0.21757229324339666,0.031260832721870746,0.025176369027511747,0.02689233526983359,0.7712070163319674,0.7740336257576326,0.7786359353205107,0.5709463171249681,0.7811089576649816,0.9705401423624493,0.7764112444373056
250,0.254497958509154,0.24021397391693955,0.22949269067995082,0.16754290610213296,0.13241178301870038,0.12803222367891098,0.45413451788017734,0.2243605865593188,0.04176631412399445,0.028947734755132015,0.033626865552968566,0.7427811686330574,0.7634239972879051,0.7711679214525223,0.54510298843414,0.7759251783772749,0.9601288771965278,0.7623697011828926
300,0.26496456700133286,0.24947143481678702,0.2440230258651307,0.1735255060505223,0.14109493009072993,0.13955450191616403,0.4661263399997083,0.23371670635520947,0.06457389041733652,0.03750883181992937,0.04681186513767366,0.733618876759227,0.7491744487854359,0.7536019636309592,0.5267318162415116,0.7648104508142589,0.9348436898520092,0.7454798935106346
350,0.29006547440739894,0.27352129273012493,0.2602707340507583,0.1973358086542737,0.1710447137856037,0.1576423428804994,0.47439283054895554,0.24454299883904473,0.10570892411765165,0.053525343731869346,0.07154018659764849,0.7097540448824851,0.7264688048864794,0.7379568683733118,0.5277123105172825,0.75298620490648,0.8947296499749745,0.7265059560219788
400,0.3224432108339855,0.30098681353233014,0.28445991022367023,0.2357324653422861,0.20032664013928025,0.1846290788377256,0.49099803725591373,0.2513142648245157,0.15366023463828293,0.07069122413343643,0.09899378733144426,0.6735661149818125,0.6989959530713881,0.7153026009297078,0.5086540611319414,0.7494590572618818,0.8490165711534782,0.7008365656060225
450,0.33600834300656435,0.3258472389492173,0.3094267205639093,0.255389514806756,0.23284776152572473,0.21613829656514338,0.4978952695134763,0.26132898904053004,0.200382178237145,0.08589106697646676,0.12422368345297563,0.6603134903236987,0.673107926245612,0.6898405848071593,0.5000082742654751,0.7382890437088043,0.7986004973821266,0.6748151635994595
500,0.36291718903594195,0.3499326614662026,0.32497532430811094,0.28047265010383393,0.26229379843409817,0.23632099904247028,0.5106461766363867,0.27355896454851225,0.236167524500828,0.098757919072199,0.14373975796682337,0.6351081408689039,0.6480710531311277,0.6705966252015549,0.48533954987447414,0.7245513687989772,0.7646297090011045,0.6523710409073971
550,0.3830381009783703,0.3634258121944536,0.34174446017641724,0.30985258418183736,0.2788546585474676,0.2503737803775351,0.5201635373642293,0.2815688039314943,0.26397801671279997,0.1065608807786812,0.15738058287238887,0.6162641488166531,0.6351523125630945,0.6575772233605764,0.4774858082514023,0.7173347422623089,0.7386446077526911,0.6378442368550478
600,0.39826311989666185,0.38111023861300974,0.35359491286093636,0.3238420651210109,0.2997557190657081,0.2677132466302634,0.528538940883742,0.29079409887756624,0.2895833155851619,0.11527356429011637,0.1705985571435782,0.6012955187087937,0.6142678134068152,0.6438136486687036,0.4700423713544982,0.706796411519644,0.7121063074540034,0.6198901433919919
650,0.41819907868188433,0.3941301890923288,0.3700558006517295,0.3463056972777525,0.316862530279157,0.2827859450031647,0.535064650943623,0.3088018432419639,0.30863246904364294,0.12341107542913343,0.18140079348177462,0.5793713827643875,0.6057441060176757,0.6265788600049956,0.4625132124878029,0.6904647906634097,0.6907664537516011,0.6065477993638182
700,0.43890502425904754,0.4121719687972951,0.3795671748631537,0.3665182542242077,0.3343894640768974,0.29601354590432016,0.5448646687257634,0.3223039245882011,0.32551836471611617,0.13021326914768927,0.19013898889401593,0.559174921221337,0.5877354247174348,0.6164595235464089,0.4538599321757388,0.6782852088856849,0.6743701158583029,0.5922215567552793
750,0.4520171137850769,0.42599991754049527,0.3898955178699065,0.385193018465836,0.34670128351804774,0.30847150363210385,0.5525590789550405,0.33460519334658256,0.34386938542021195,0.13875101590274408,0.20128286963314435,0.5461111549666166,0.5735336331645919,0.6111341124708396,0.44726542088922405,0.6653149467054478,0.6542526030823074,0.5794610440136607
800,0.466770442110395,0.44138115729011884,0.40015949547025154,0.4018011796104244,0.36823858414469235,0.3230987160341523,0.5589134786012672,0.34590937021501444,0.3694839492421267,0.14915215552737104,0.2153711402288606,0.5327704520183729,0.5600932009046976,0.5982905040210077,0.44095418862100105,0.65446659344569,0.6310578207994659,0.5660405233901413


==> results-256/blocking/ILP_3_blocking.csv <==
Erlang,rb_p1,rb_p2,rb_p3,bb_p1,bb_p2,bb_p3,bb_100,bb_200,bb_400,reques_blocking,bw_blocking,ht_p1,ht_p2,ht_p3,ht_b100,ht_b200,ht_b400,ht
50,0.1682046637989585,0.16468754504829242,0.16501159122867004,0.1436571455152439,0.12430468715888565,0.13186238098522862,0.30920182636600513,0.15811900865092365,0.03290990990991016,0.03179146200739813,0.03211472198957099,0.8326302030314657,0.8355249252204621,0.8336949163446632,0.6967747191216029,0.8418212538922425,0.9675137610714156,0.8342196988101646
100,0.1996519528515206,0.205725841226701,0.19853554424039055,0.14595044860849415,0.12912093406388925,0.1354963034556631,0.3830128124925807,0.19079342008121059,0.03676266715088572,0.033786826065347775,0.034712433161219636,0.8034262544904974,0.7974354799177373,0.8029048563825913,0.6177180600666864,0.8113129457909237,0.9634704336063279,0.7997709240335658
150,0.22678995018646708,0.22375607852055024,0.21674666188120606,0.15030123148120855,0.12482034791289798,0.1307204824803655,0.41629647093678024,0.20799555586121865,0.03961533738870049,0.03514843742286389,0.03676102730415132,0.7715480842984295,0.7751690422698991,0.780634216772821,0.5843183869694045,0.7895912064504844,0.9606816961333748,0.7794038550606509
200,0.241921771548669,0.23672652690151375,0.22940108653288582,0.14708817037772803,0.12485654387436529,0.12717300460749814,0.44219261862157055,0.22383122276955003,0.04203612659525069,0.03608821700855003,0.038244055762173934,0.7628411485217776,0.761019958776351,0.7691467717433572,0.5548918250766671,0.775370944404396,0.9602299465914227,0.7648079235000812
250,0.26504043206388894,0.25375473936164006,0.2404789222879099,0.15704250178135093,0.13140693385120916,0.12224660420328781,0.4686355053806346,0.2351325164799487,0.054634896849929726,0.04100054303068956,0.04623721216450971,0.7336333548025535,0.7453639712392764,0.7590428593014503,0.5296505159743974,0.7635078774427341,0.9465424305958057,0.7475120063472035
300,0.2764987271289794,0.26697655595040537,0.25301127258315814,0.16601633889281264,0.1477386267591172,0.13666024736751448,0.4755680059302184,0.2461978604798487,0.07783014689664125,0.049445483481261765,0.05970448725664623,0.7257638613241418,0.731343169885294,0.7452919155800344,0.5211646142996266,0.752665870311847,0.9236216583324439,0.7345153229577706
350,0.3056214383320063,0.2889671174368281,0.27052593621548904,0.20140648098279124,0.1744047622649535,0.1571383438953885,0.4867769430464395,0.2516363347240279,0.12017227642902562,0.06514924043290671,0.08466067293396717,0.6932671573984097,0.7110161306322852,0.7285912107438755,0.5124852990173964,0.7463824249178652,0.8808112386607724,0.7138939773618932
400,0.332417015086078,0.31577039353672287,0.2941583646363335,0.2360851296837373,0.20907198952771489,0.1865828553523351,0.49918204566296565,0.2637119037895794,0.16553634184685773,0.08145857923945732,0.11111554344593477,0.6642992180321488,0.6829910273599176,0.7071099066837802,0.4994056494203867,0.7372028997709146,0.835494772034572,0.6880220262832678
450,0.3541828559461059,0.33954829174477186,0.3155050862463822,0.2647607645673702,0.23941633971362397,0.2160259659106908,0.5110589615738671,0.2737126315029411,0.2082958154674136,0.09534415369211291,0.13427947844667265,0.6461485054619867,0.6597975638500323,0.683815309518414,0.48843166823373646,0.7245761752531972,0.7937553363785544,0.6639230708195162
500,0.3783861901300247,0.36001769352362445,0.3326393622687617,0.2921477773781549,0.2677128488372499,0.23570733412985012,0.5204325096429196,0.28234390339770266,0.2430372287489192,0.1077937175840652,0.15347438089323895,0.619873025524479,0.640418951415523,0.6639624956759499,0.47716619662965526,0.7164877753380308,0.7571654377158249,0.6426903319981522
550,0.39728599974050594,0.3756032759994372,0.34514496341382717,0.3168576527836765,0.2874613487806914,0.25035483375877,0.5278771996970537,0.2942035403841484,0.2686447621436747,0.11442493189114067,0.16534543454676365,0.602560039600538,0.6236865305355987,0.6523707524242707,0.4708862605473923,0.70425074584032,0.7331252325819027,0.6281524507114109
600,0.41586709022821267,0.39397155077950785,0.35877894569572766,0.33707709696909305,0.30692455480730685,0.2670731426588496,0.5397846822836923,0.30476470460886507,0.29236631674085756,0.12317554445988321,0.1779088303193319,0.5845188911663182,0.6040992364765316,0.6394466639058588,0.46028045970085046,0.6933105726502297,0.7092029768166909,0.6110522284764521
650,0.4346444922859529,0.4069483587524144,0.37220014360707276,0.3577926718380977,0.3230839263515147,0.28306973245827294,0.5458174949900223,0.320295352427861,0.3122975870018839,0.13108600471603715,0.18887277848076767,0.5628609289018113,0.5928218162822897,0.6245661367996734,0.45215486206555516,0.6777053905827842,0.687554220625074,0.5957620607038064
700,0.45292319820290805,0.42445957739677587,0.38476190812101896,0.3775074577007632,0.3414408779634521,0.29408529390561133,0.5565650797915545,0.33613346886683826,0.3289315250541466,0.13859585345319336,0.19834348864896278,0.5466583351525044,0.5771506551539962,0.6122695819345532,0.44274381738870405,0.6649016203285243,0.6720936447537554,0.5819875556519326
750,0.46681587932632274,0.4378105093344963,0.3946714920655493,0.3980129396257016,0.3542607048565224,0.30798684513109265,0.5637818730056651,0.34671781271695723,0.3470132675055412,0.1471500314544606,0.20924940241547996,0.5315086707418792,0.5612859416759313,0.6032763555745271,0.43614316186387814,0.6516868727850196,0.6517361852252429,0.5686126020214421
800,0.4839798433236915,0.4513302229321299,0.40730732610578924,0.4171048226263291,0.37566902458121754,0.3233211384480005,0.5704615003028904,0.35785201082853646,0.37035765395768305,0.15667506833901967,0.2222332025318119,0.5164213965514673,0.5492358048381418,0.5925743516285947,0.43015369744948856,0.6428576342325463,0.629912577159892,0.5558521453453287
850,0.5014663253770861,0.4650971681277116,0.4194794893881645,0.4395031845375923,0.390055591693367,0.3377953432204561,0.5787094291566215,0.3729821770184589,0.38827909818815964,0.16734200061761273,0.2351618735712857,0.4977195385947073,0.5377522605162546,0.5775731491184192,0.4220035502196864,0.6250901802931724,0.6138463258248948,0.5418757939159755
900,0.5168872065238194,0.4780481489475804,0.42972954414301745,0.45904042457242045,0.40613456375322465,0.35155029900667256,0.5833491732395328,0.3854486305228483,0.41108647843526824,0.1770302197221707,0.2475192047729573,0.4822343370424198,0.5215002347626831,0.5692119125918641,0.4166722409084524,0.6151993983900508,0.5877978027803261,0.5284747741689603
950,0.5337042321349011,0.4897782412450399,0.43878164474661274,0.477038110368709,0.4224833839680616,0.3606975080928636,0.5913888131193772,0.40115105886596725,0.42448382332646895,0.18749299452694246,0.2591951715672688,0.46666862237245854,0.5099798442735439,0.5601709096289097,0.4089413365542548,0.5983934682368038,0.5745310248915841,0.5163418511895391
1000,0.5428804767797203,0.5021237877681066,0.44995829943393906,0.48712829011607484,0.43742898570282307,0.37239215092234634,0.5982540940199987,0.40946637921466866,0.44105398460182177,0.19642593554339394,0.27006592310153954,0.4538663748738998,0.4988782373756598,0.546842008777951,0.4006840720795332,0.5892122796742194,0.5590323450024899,0.5046382363264714


==> results-256/blocking/ILP_4_blocking.csv <==
Erlang,rb_p1,rb_p2,rb_p3,bb_p1,bb_p2,bb_p3,bb_100,bb_200,bb_400,reques_blocking,bw_blocking,ht_p1,ht_p2,ht_p3,ht_b100,ht_b200,ht_b400,ht
50,0.18274281031724404,0.1785410860068407,0.17639399561477542,0.15102121711110217,0.13064417171195442,0.13542690560667814,0.3278787931413748,0.16966313289306045,0.04681465626366632,0.0439249200240962,0.04452300614085836,0.8176161913662329,0.8206271662874162,0.8225014620692882,0.6744032136094537,0.8296116492694747,0.9545798276566837,0.819944100248939
100,0.21495418931888066,0.2178577450504584,0.2083886702386083,0.14739804959040714,0.13272935714843015,0.1371478145908014,0.3880601108779478,0.20093899798760906,0.050090609542662645,0.04605982201595826,0.04753674737849223,0.7860929292266552,0.7851750264362777,0.7914770200178864,0.6122075058028433,0.8007057431320053,0.9479012052943177,0.7868171365408192
150,0.23641944604125953,0.2325498444405606,0.22623432496768647,0.14792925690600556,0.12359474640699031,0.12780432016012133,0.4254619248339834,0.2179300132383981,0.0520214452484955,0.04674017194033642,0.0486622386899489,0.7624879848412898,0.7667777983962594,0.7716515768967938,0.5741382952080406,0.7816585184273167,0.9466804963161828,0.7684193443010586
200,0.2555480697846064,0.24870283000824778,0.23942681973287294,0.1468628655305506,0.12959713962574226,0.12797497034479144,0.4524419328587219,0.23541708038796738,0.054897316219360004,0.047565534493739015,0.05035786131151143,0.7489576503292176,0.7473905684853185,0.7608512856155762,0.5463206441901138,0.7638079269468218,0.9469191982785186,0.752598788190247
250,0.27412309706536975,0.26456776889718636,0.24739810946196128,0.1593226876727094,0.1374708737487227,0.12788611081305923,0.47181077044918784,0.2447985709416436,0.06799066507263107,0.05220651383584396,0.058247668553012555,0.7238090819331863,0.7349250128913015,0.7522450559708902,0.5266714188310909,0.7536621501419911,0.9336137556510192,0.7380547545942232
300,0.29427373551398184,0.28152313679115504,0.259744249687625,0.17741831685122345,0.15715316971505477,0.14019330071030378,0.4834741044616824,0.2557793078306201,0.0927216553479625,0.06150421229176972,0.07302791895616267,0.7074270676772828,0.716014032759174,0.739734388068584,0.513212325998141,0.7432846809452374,0.907147076038262,0.7220144678984777
350,0.3174762174710307,0.30325701771784164,0.2796551117871311,0.20688318075851408,0.18406584580251717,0.1627259124000422,0.4986345136759692,0.2610761357760393,0.13217995634613633,0.07532288002054466,0.09576954393153025,0.6833169550494445,0.6970326061872922,0.7196840553835037,0.5003084589535474,0.7377067533877126,0.8666875008625966,0.7016113149312778
400,0.347917011387907,0.32670629425253594,0.3006687485569344,0.24957081980826445,0.22185201143324462,0.18980647059743527,0.508176032368219,0.2720801197005279,0.18162791359890706,0.09253044877766681,0.1241589952326887,0.6506181069765551,0.6696873262612831,0.6993435248341087,0.48914628653084147,0.7290693356407076,0.8178045814163063,0.6759781004973738
450,0.37066545042272636,0.35006262910940245,0.32255620961057485,0.2809079258375299,0.2497851896779938,0.21912886831339762,0.5201315188340531,0.2858233729088161,0.21820399931762358,0.10547821912176947,0.14494054082766705,0.6301005020327861,0.6496605301757788,0.676426807327667,0.47964562717379566,0.7120927522513254,0.7832768521949682,0.6538402553604902
500,0.3918404172838016,0.3710766189108312,0.3407796309848091,0.30507690159615,0.27703229636772986,0.24118931983681258,0.5304565207547484,0.2953515224855924,0.2521602563119406,0.11709965073052586,0.16318450927574701,0.607310384534077,0.628376207604503,0.6570308841009597,0.4666347688533796,0.7032785358469913,0.7488319192066278,0.6325960533000381
550,0.410352389070907,0.3857581338675208,0.35175584789584136,0.32861101274529847,0.29523167961434815,0.2521528394388375,0.5384979944962069,0.3057145110336864,0.2750972734311936,0.12314977161327656,0.1738330830929946,0.589562488933558,0.613432208563534,0.6466942105468609,0.4616363328609138,0.6928523227359267,0.7255450572330726,0.6186398065432551
600,0.4274906521125543,0.40476400718643624,0.3649107149329003,0.346627666107187,0.3154626715872969,0.2719070544880662,0.5488533101165485,0.31791656457133577,0.29644465467087344,0.13141733959273538,0.18544906931552319,0.5734864740342281,0.5928066763315119,0.6336266803722272,0.4516641647497011,0.6808941477770243,0.7031015933130369,0.6017788075593353
650,0.4483640045241083,0.41747274834781634,0.37691509887911534,0.37210050990671495,0.3312199938474266,0.28263169549074496,0.5564296107985656,0.33166906497551085,0.31587555581448123,0.13904373287602867,0.1960716327575912,0.5491888028896639,0.5842196714687953,0.6223076452908415,0.44375612964472055,0.6685818625170954,0.6836596490464181,0.5884742745938698
700,0.46530377722243244,0.43271582661302443,0.3887914711446344,0.3895207725492309,0.3488919192984856,0.29610111979595033,0.5650684708296928,0.3446807119400094,0.33368297218409537,0.14621031245507166,0.205557712640002,0.5332998373849813,0.5687087334615553,0.6102203721062764,0.4351335371023591,0.6558009803741942,0.6659422272106771,0.5741604380250493
750,0.4787245173624922,0.44521830734213264,0.39852027891652386,0.4084357393554555,0.3608957966911883,0.3065761362132622,0.5714167501435433,0.3568623683955995,0.3480720308598966,0.15438427644303088,0.21514746439688948,0.5193436862118119,0.5536019467058971,0.600582432760024,0.4292497484922779,0.6412983758345246,0.6503373661617399,0.561662881293617
800,0.4952764733817062,0.45930585193313034,0.4094757178104773,0.42750716095533225,0.3788113806071518,0.3199504515635536,0.5798927698094718,0.36828867361510764,0.3672768226266958,0.16304222957714543,0.22647019935800794,0.5062832425728561,0.5397445331902835,0.5908910193352916,0.4200041383575209,0.6310787773493605,0.6319862684791405,0.5489572334671035
850,0.5115474906413386,0.4723631436647988,0.4214949840189097,0.44809511173586103,0.39406921338517353,0.33542667938800363,0.5871884286223557,0.38175625361769416,0.38768296859867735,0.17344625095060562,0.23949067495262566,0.4877219997301196,0.5290475028222438,0.5778648539362905,0.41306382484852683,0.616798045136193,0.6141891169533553,0.5359961905139885
900,0.5277670174865656,0.48574105819241253,0.43093472034431113,0.46658004838507816,0.41105563912999965,0.34843605406964107,0.5929085127971314,0.3943205966601062,0.40803335431414145,0.1828163549205487,0.2513690442615639,0.4714130153591378,0.5131108599396316,0.5682663842754904,0.4066907553135173,0.6045186006612675,0.5917323675973903,0.5218209664900254
950,0.5454555625269067,0.49793356327666694,0.4389972455691209,0.48541755330855496,0.42530663261188906,0.35601584804603625,0.6016066249423273,0.4075593252020613,0.421915600989731,0.1920010758109042,0.26206261888349014,0.454162224075234,0.500554720892914,0.5601327342803274,0.39773720538716145,0.5906655406809422,0.577016031011289,0.5096563247294141
1000,0.5527100316371082,0.5079594258109144,0.4495544530662824,0.49657283850494205,0.43862827823564643,0.3679433349233182,0.6062334017836644,0.41427231336713555,0.43878130884892397,0.20072464440684978,0.27272833069379254,0.44568067658726407,0.49356436387979646,0.5491054584897497,0.39339239727790115,0.5845737032708658,0.5617121058116661,0.5010187781953912


==> results-256/blocking/benchmark_1_blocking.csv <==
Erlang,rb_p1,rb_p2,rb_p3,bb_p1,bb_p2,bb_p3,bb_100,bb_200,bb_400,reques_blocking,bw_blocking,ht_p1,ht_p2,ht_p3,ht_b100,ht_b200,ht_b400,ht
50,0.15585241730279908,0.14406175771971486,0.150999115826702,0.14307201598017638,0.13031311734077278,0.13950010978061345,0.29676481279534717,0.148300283286119,0.011771995043370564,0.01457074057693264,0.014627609435021394,0.8451649885672163,0.8582571160853902,0.8481919981561765,0.7079879973040278,0.8517635072336348,0.9878694072800351,0.8484739266736508
100,0.18032386867790573,0.18325788335589044,0.17814385710837555,0.16013997726227525,0.15251319837930932,0.15409886415114027,0.3602704465718164,0.16645241681009781,0.017649212742584908,0.013658602664626485,0.014041145107786757,0.8192091597154854,0.8192516856677989,0.821455248157791,0.6363541403473091,0.8338087613059669,0.9825550903470146,0.820987926784818
150,0.18925812140865905,0.20288881379598678,0.2053198952728118,0.15753462926169515,0.15667421056822095,0.15769809901170218,0.39378685855118356,0.19204695767195745,0.018245540530127835,0.014340919419127518,0.01446945043893244,0.80719574907486,0.7969908716377669,0.7957195368260571,0.6072517852628943,0.8110621931716191,0.9813505544778733,0.8018038141386218
200,0.21148003666836024,0.2128689611126573,0.21959852157273607,0.16741196433779026,0.15212568802072313,0.16409930339493106,0.4156667507402604,0.2041116174910138,0.020844259142717703,0.014832495789834588,0.015652248162338345,0.7887076532235151,0.7876938391362511,0.7812202398573289,0.5878916926986083,0.7950227990855878,0.9812158681768008,0.7895931818558497
250,0.23360628440015918,0.21990004694049314,0.2271900707878609,0.17981222995762192,0.14371221887841923,0.15655817473628975,0.4453300056514622,0.21311888137789103,0.032674114133080634,0.01892196970504212,0.022161567220582712,0.7650000005260011,0.7798592177387662,0.7701547374273332,0.5551579217697911,0.7862229440743482,0.9673289088865301,0.7787096166465384
300,0.2326578278058985,0.23492196827088196,0.24249848455456058,0.17182564686929402,0.15306663529538567,0.1685969456540395,0.44641370891062715,0.22207724293431552,0.0531191097372834,0.026934719622725645,0.034176552516770764,0.7703143306983924,0.7638654217808093,0.7589897288418661,0.5518840496821339,0.7763867338361127,0.948242473332765,0.7678928802673142
350,0.25987748866785265,0.2598188283279045,0.2601735070485075,0.19906436909959158,0.18114968849931934,0.1843271954254072,0.46418942874595537,0.23178787458352879,0.08929302386360283,0.04124846001645133,0.054990758812245355,0.7396537302994748,0.7428073850383273,0.7414191105985266,0.5359660263070546,0.7663409557381677,0.9117450299729376,0.7439478735231801
400,0.2836674747192707,0.2870069046697371,0.2875975316123265,0.22413349264779414,0.21050031799482338,0.2145399426535789,0.47636453487085584,0.240224728513452,0.14165133667786234,0.06154505164973578,0.08514201869140392,0.7148740211423611,0.7129972118404571,0.7119792726561601,0.5238809871596741,0.7605135317971957,0.8620144107624114,0.7196542983378774
450,0.2988972202705502,0.3122699653456341,0.31077139080446825,0.2447383714401884,0.23945099455114383,0.24415504621366613,0.48000882884674967,0.25135098630381136,0.18883808813447212,0.077733457635353,0.11112224868081189,0.6983298803009061,0.6906529938543803,0.6905052854155243,0.5217435161007847,0.7502399074350874,0.8104499922782196,0.6958552726295523
500,0.32222644734672223,0.33265433011741885,0.32947084157162654,0.2642221363317264,0.26010616775125583,0.2582243508577622,0.49550440793359185,0.25754088199369296,0.22510641571134105,0.09210130019511242,0.13218350154212133,0.6772185985643905,0.6675267275645983,0.6691894290869322,0.5031782674787557,0.7412319950103233,0.7757598049050205,0.6718109852732703
550,0.34029006980576204,0.34854852452684215,0.3459221017862658,0.28420723482857846,0.28043996642960856,0.27714574015347915,0.502377792703575,0.26440295012279824,0.2580516495870827,0.10122163566446696,0.14799341447512904,0.6587446282780972,0.6498897635371504,0.6552730549450819,0.4986541418974234,0.736331324236013,0.7416568051864885,0.656146268233916
600,0.35730465558224833,0.3635048852015501,0.36460677074885117,0.30168472492596654,0.2948623844416557,0.299202199616612,0.5099991914075649,0.28042403586256426,0.2802255093337904,0.10977958581091785,0.15953650706304168,0.6434723052019169,0.6346811385830753,0.6338524771055357,0.4885859299420219,0.7193652887479245,0.7203561420756517,0.636942203043515
650,0.36953192180016625,0.374311507241885,0.3808944258148286,0.31499177763912467,0.3083230582270158,0.3146466569213804,0.518726154253577,0.2922918876717947,0.30555837570416366,0.1178866029691793,0.1717432976616694,0.6300573363679689,0.6248356783993572,0.6155366917857948,0.480797043865716,0.7079699986131376,0.6947807769455622,0.6249092476870639
700,0.38693921472423054,0.39841130013042214,0.3923392791190564,0.32616698554155565,0.336775799734341,0.32999818026155947,0.5268492035950734,0.30821915030523483,0.3268340173732759,0.12795765083958066,0.18442277887385028,0.6112409696518148,0.6035233141059534,0.6027531297396488,0.4706376915915513,0.6914131775636602,0.6732727698600773,0.6065834162538721
750,0.40447551084267286,0.404836632893416,0.4086609491229619,0.3488520238798756,0.3416749794783843,0.34701941378381373,0.5328197069768013,0.3185670518593484,0.348289609973479,0.13393347149424695,0.1946023333547452,0.5948105445038198,0.5962595417651175,0.5901480729752854,0.46917197454005466,0.6814754669330532,0.6486291115123994,0.5958547278394805
800,0.41802282565918936,0.4214682767518456,0.4194677059588363,0.36445040128673833,0.3603402607491569,0.3626736116955387,0.5339228561615585,0.3340646123997195,0.3714922663503122,0.14602366557322877,0.20961776846779034,0.5770796637323173,0.5770692123177953,0.5792111295187711,0.4648736359752967,0.6665791443113995,0.6254497100266668,0.5800550113312999
850,0.43214873480218674,0.43631492791157267,0.43866253303206426,0.38234207682790045,0.37880512050805015,0.38578643252502853,0.5465159500724003,0.35210456124276157,0.39181946965193215,0.1555436160524083,0.22233360773909372,0.5649773305436613,0.568896088219571,0.5595462129740641,0.45668293619473643,0.6453234177609728,0.6109422676629065,0.5674737735013985
900,0.448071380742018,0.4494929340984595,0.4503966380053148,0.40370875704454745,0.3936904417420124,0.3997684809066727,0.5545499076883623,0.3671660405896756,0.41577754937817935,0.16758706577597426,0.23667195189352952,0.5520579712086076,0.5514597964709782,0.5463729660528643,0.44583294616868857,0.6323058990046365,0.5804767600073517,0.5476028877915297
950,0.46388538671044466,0.4678793361411414,0.4658523222648786,0.4218703658463099,0.4221068133032667,0.41480078217536964,0.5587272380586032,0.3863401753713058,0.44124108326057665,0.1819780503841163,0.25384077685606277,0.5365489257285193,0.532210706547837,0.534709176125429,0.4415005199781921,0.6150165886580097,0.5589017553161919,0.5388630097818138
1000,0.471083985619542,0.47408504096098836,0.47999857950360925,0.42703390914607275,0.4248765113015772,0.428922780612744,0.571697403998052,0.3934079989918965,0.44675505656299175,0.1888908156167809,0.26184190667193796,0.528887802098957,0.5303240876251832,0.5158546093657341,0.42870665700419575,0.6065770261097496,0.5545565134784985,0.5249461712772393


==> results-256/blocking/benchmark_2_blocking.csv <==
Erlang,rb_p1,rb_p2,rb_p3,bb_p1,bb_p2,bb_p3,bb_100,bb_200,bb_400,reques_blocking,bw_blocking,ht_p1,ht_p2,ht_p3,ht_b100,ht_b200,ht_b400,ht
50,0.15907293796864352,0.15604457026713148,0.16002081963620396,0.14190003079530233,0.12808116057125207,0.1382620388557365,0.3057355697449091,0.1534227200724142,0.02244273960418075,0.02128670254326326,0.02143953857098324,0.841053564222896,0.8437925220885726,0.8420230545727114,0.6988000205781735,0.846121085395065,0.9777336954872725,0.8436259175019737
100,0.18851367955439102,0.19331627497017734,0.1902903912994739,0.15280910185362084,0.1364233871219941,0.14445972995249645,0.3723685326547914,0.1779081632653059,0.026062871173362034,0.022811299078473013,0.023796027455773472,0.8129122732739074,0.8117949817121297,0.8116546070956956,0.6254652928878461,0.8218556154203913,0.9747091190265672,0.8121347972889484
150,0.2084760281385284,0.2046918654084865,0.21191587073739782,0.1566249354082111,0.125345510155223,0.14118735771025082,0.4026693111438876,0.19801434087148384,0.029760466663071417,0.024670584529075223,0.02621374580918656,0.7901583834316288,0.796083220516648,0.7875499128171825,0.5980142771111443,0.8018201471840182,0.9710076847875193,0.7934800447951813
200,0.22592877463904681,0.22087097505771414,0.2275559216538876,0.15685383963495236,0.12755497002533833,0.13965819593671913,0.42520959301311767,0.21581661282119524,0.03185985010660253,0.0253979620604331,0.02724538852381697,0.778666984938739,0.777924448075105,0.7738839599927425,0.574563427059133,0.7842922821409128,0.9698736841070895,0.7776397671235761
250,0.24427250451723803,0.23694724643123866,0.23807942747529898,0.1606706298167011,0.1304629569641229,0.13539301583325292,0.4503073328264031,0.22228471551938922,0.04265380682291464,0.02934439919846943,0.03416756431670853,0.7537175619313093,0.766195239474025,0.763965265950611,0.5505957404186307,0.7782747759278476,0.9591891921895225,0.7640049559675116
300,0.2517822261769842,0.24607590387151734,0.2516891937104693,0.16275107628399554,0.13874130257143513,0.14855616242745062,0.4614013322144107,0.23170542597301302,0.06555985957857813,0.03779874538292671,0.04728948990816828,0.748752544185317,0.752850040654373,0.7458845088317093,0.5323665558947918,0.7661282336246622,0.934060509566067,0.7474195817132734
350,0.2727376431260803,0.2703883118132584,0.2713295137784332,0.181357108964883,0.17033320367002358,0.17115624126425044,0.46810708690158,0.24258860583552488,0.10703707436327825,0.05401171397507998,0.07233729035612635,0.7288795843931417,0.730794085299295,0.7277548243003757,0.5349707467421185,0.7559726735703682,0.8942289637639862,0.7294083907914247
400,0.303259225561917,0.29835559780906595,0.2997462211761096,0.21690204811785518,0.20145977844817553,0.2039244023612986,0.48366830258858196,0.25351485645129124,0.15778410665624065,0.07220326553913381,0.10140381063689186,0.6927093665348814,0.7008407940990707,0.6999736228903514,0.5154153463271512,0.7473912790345463,0.8454039470308101,0.7011881739134204
450,0.31396468582994574,0.3234003049197751,0.32570844568969926,0.23181485716685657,0.23435161985855646,0.23898533258841714,0.4912180826870918,0.2608366714828535,0.2039828966183449,0.08673698974272703,0.12594668137883458,0.6826850526473853,0.6759338121681723,0.6731324051454753,0.5067172866224164,0.7382986205195887,0.79459763535279,0.6757805365484237
500,0.33923599389949677,0.34513433582990816,0.34486122271027275,0.2557549015812136,0.2622501993749331,0.26195426984857384,0.5034169379132597,0.2723716896946793,0.24049346491605073,0.10028605279839864,0.14628505180029738,0.6608171522936833,0.6529528994215068,0.6510551209373541,0.49457490609691795,0.7261677160470305,0.7591603558732647,0.6544672487958505
550,0.35837013115545624,0.35848946253312963,0.36260025020303166,0.283978135551347,0.27758002763598644,0.27855974177284415,0.5131190511181118,0.2807723527592625,0.27001701406164813,0.10820236187177001,0.16032440303983164,0.6406006229999234,0.6404370996824743,0.6378568497978729,0.48587047847253145,0.71827641832488,0.7349499310008953,0.6397811320172077
600,0.37065241232234913,0.37548550695970084,0.3771923957251134,0.2938145857781169,0.2979242894921733,0.30114584842455194,0.520236394930714,0.290552469461847,0.2962198712355084,0.11701704564162796,0.17382668799329204,0.6275138496710397,0.6204834028787888,0.6215027717148003,0.4781617283328281,0.708051067152987,0.7057056592489359,0.6212533275855486
650,0.39236865688776834,0.38947986826989356,0.3924497760321185,0.31786387218706935,0.315899697729202,0.3161665765164554,0.5267331818432859,0.30877715314512755,0.3151657929899869,0.12487900805734187,0.1844513265214116,0.6052405679120032,0.6091233244954043,0.6054098117438469,0.4712161589862994,0.6908495747308881,0.6825912156657794,0.6072784751343294
700,0.4079617432949806,0.407894040037169,0.406195231569227,0.33367216383426535,0.33547192306783036,0.33225675674553656,0.5380145249765684,0.3222221468345753,0.33530466886565713,0.13263542095856917,0.19479120811600747,0.5917951716878238,0.5917018226566829,0.5878717494680963,0.46001742151102504,0.6777828085354756,0.6636795067156361,0.5914874271909268
750,0.4202100229001251,0.41822503478786166,0.4204047563905807,0.35197135479983965,0.3444928106017092,0.34770336632055354,0.5455384750301785,0.3343780540157396,0.3533847582534456,0.1403291559103853,0.20513794181969258,0.578257470820962,0.5808003918124731,0.5781390942019967,0.4544112143237222,0.6650722581482577,0.6429374748303082,0.5793413284830546
800,0.4326681347623671,0.43596372800559435,0.43105105146323763,0.3657563153163609,0.36824579490277,0.36593565470215805,0.5505977758608449,0.34663165737813983,0.37929931092846036,0.15100410971955136,0.21954688647155185,0.56448554401623,0.5645119469923898,0.5676416151252927,0.447581043198493,0.6538325526496233,0.6202476999947115,0.5658820054810005
850,0.44917924249726293,0.45156374617041983,0.4499139214660687,0.38555179225744707,0.3873449896379513,0.38754985893934224,0.5595849291324873,0.3655413344967865,0.4005099826206817,0.16331229737391129,0.2345658629906895,0.5498301671367183,0.5500695055642718,0.5487058791406698,0.442211490908399,0.6312996738264044,0.6014757422837784,0.5495888962364823
900,0.46440034064285973,0.46478736867521564,0.4619024332612385,0.407334668061866,0.40347682731308676,0.4041475224895852,0.5645754674345322,0.3791371161881757,0.42592006472926647,0.17373533345408598,0.24837773130491436,0.535599463468028,0.5329699117085113,0.5357376881503035,0.4359832529537342,0.6204722222154695,0.5725797547547137,0.5346625138976038
950,0.48080575174738416,0.47614445166267805,0.4782142847295412,0.4253511512999354,0.41799300416653107,0.4222982979365527,0.5712361211316876,0.3991260363695849,0.4403919621930088,0.18589002479667494,0.26185996695158487,0.5184125672938987,0.5235436286795895,0.5204922902370634,0.42843660580529047,0.5988221906910449,0.5579508703493758,0.5214612310373434
1000,0.4899669464588413,0.48423743871896185,0.487770362478665,0.4357989985844749,0.4296143703722667,0.4329586236456303,0.5781357952969303,0.40528784598414247,0.4548703001359622,0.19384408120133234,0.2714493757389157,0.5070802007849549,0.5190749594845965,0.5096610079232308,0.4215231199974664,0.5945097434992165,0.5468141581309149,0.5133518317859939


==> results-256/blocking/benchmark_3_blocking.csv <==
Erlang,rb_p1,rb_p2,rb_p3,bb_p1,bb_p2,bb_p3,bb_100,bb_200,bb_400,reques_blocking,bw_blocking,ht_p1,ht_p2,ht_p3,ht_b100,ht_b200,ht_b400,ht
50,0.16311221794581543,0.16542213252606874,0.1694808649716868,0.13923243606873692,0.12514849736444877,0.13628272251924456,0.3096465723331394,0.1583833424258959,0.033594594594594906,0.03230294194406047,0.03267327847493939,0.8391215968022706,0.8334311666214564,0.8299991447029051,0.6966478771592214,0.8423443256352887,0.966622310371883,0.8333627250429378
100,0.1980319411447411,0.205207297479438,0.20204142590155827,0.14652368477156252,0.13031200752493655,0.13800306608711022,0.3817081040346928,0.19053892651276327,0.036978964438802664,0.033950103318287406,0.0349254855452783,0.8039226587239695,0.7979141999731603,0.7996616798426919,0.6178129701782887,0.8106867680553718,0.9633243678240837,0.7986539747318346
150,0.21908022120166604,0.22156543454265254,0.22308065260193022,0.14697750117230102,0.12463971297846255,0.1348922623138641,0.41180880983995494,0.20937591099235786,0.03989883150974394,0.03546269092560106,0.037066012398429216,0.7784709049379274,0.7767243991084872,0.7751743506024272,0.5882241610524398,0.7881596556162572,0.960310323680924,0.7803539125132644
200,0.23329244708355257,0.2343516586773845,0.23631427314532105,0.14285208761916224,0.12447246558409908,0.13137893244722054,0.4380356210006364,0.2229915098642543,0.043019050053128116,0.036575241281730286,0.038961794816502526,0.7716380379466778,0.7637959989179948,0.7635101509006251,0.5588883055843892,0.7771911487473514,0.9589879331500011,0.7653617495581442
250,0.2521984637963117,0.2510305802284154,0.24984053909547665,0.14935902670346246,0.13137391770807283,0.13003900206366037,0.4635331309006221,0.23412813343871086,0.055904099080007486,0.04170094767445298,0.047260980598620383,0.7479632894890834,0.7488925752386557,0.7487014857700096,0.5353987036894268,0.7651398491793392,0.9448897723028585,0.7487975993749305
300,0.26120680861945755,0.2622826175591756,0.26483118258784477,0.15437486596487882,0.14560317789480293,0.14914633935529598,0.4698545843680789,0.24469239418529065,0.07996274736460351,0.05013309268449373,0.060941158867884426,0.7425450878953513,0.7360377320667812,0.7341470788375655,0.5283483456457739,0.7547239078203564,0.9215597214649703,0.7366322291333228
350,0.28453966933319863,0.284851200037495,0.28566600423242483,0.18154240374821184,0.17184507131380966,0.17697382843595144,0.4792408907589658,0.2503107620742796,0.12239370709104325,0.0660325068353026,0.0861136430321996,0.7165770741696359,0.7164286887391823,0.7123284268882046,0.5208649398749594,0.7487342251937961,0.8793454173104418,0.716129519597131
400,0.30833466946627774,0.31005182758644156,0.3138388238756086,0.21242310868213765,0.20743311141035115,0.2131482932960952,0.48984451772724114,0.26427102564104776,0.16998728562700838,0.08292398186030836,0.11360662959479251,0.6893742358291268,0.6889517060387865,0.6872162793958656,0.5094063708899023,0.7372585939280095,0.8323767822439808,0.6902325623947341
450,0.32835164107604065,0.3354004887864921,0.33564569153730295,0.23698326156823768,0.24037691406739636,0.24405945978731514,0.5020840874161184,0.2718903377210845,0.214148872330851,0.09712698344018822,0.13738210623041214,0.6699018398578414,0.6652890557749819,0.6634192212468959,0.49785087880170625,0.7269665651849181,0.7873589839486378,0.6652213584286133
500,0.3504517349828863,0.35382431097499667,0.3560345217771024,0.26276427064593266,0.26780701798658524,0.2677541781648868,0.5118292248634221,0.28143796485430395,0.24935661962924682,0.10939197346957774,0.1566030971926048,0.6478725786514222,0.6474386083765625,0.6415503789197123,0.48749714820569884,0.7188036325103107,0.75057893150999,0.6450094439031291
550,0.3696313542669928,0.3696423236105535,0.3711126878724055,0.2872257491622773,0.28547925827262843,0.2862811676061443,0.5205523530964717,0.2933773928810196,0.2764773493953362,0.11658704107171203,0.1693777801210814,0.6285332425679943,0.6279350566013767,0.6271709389392198,0.4776997358889342,0.7046437058171118,0.7246786318165512,0.6276897201591303
600,0.3855945598847741,0.38983141797717213,0.3851322260354437,0.3049422580809159,0.3082671832657464,0.3045832258400373,0.5317270905421153,0.30541589724298956,0.30126156463411546,0.12551205355312722,0.1823562220992918,0.612160991777469,0.6084328095247235,0.612470042810285,0.4677043189035554,0.6922404433720606,0.7001993089228996,0.610585795033545
650,0.4014342468397858,0.4005713934576657,0.40203634593095317,0.32217917486187,0.32273829096030027,0.32513508881014963,0.5361536743884148,0.32125726500667073,0.3208487532436226,0.1330043955970912,0.19286510953976688,0.5954393879613342,0.5997152056034367,0.596521783682881,0.46214266175426244,0.678764230855039,0.6792060499639768,0.5973701934123659
700,0.41635959110213194,0.41840772958902817,0.4157034680097106,0.33838952609850337,0.34208752660839026,0.3378022208644339,0.5472066512562401,0.3347644178698661,0.3403022318481319,0.14077702478088427,0.20337595628119298,0.5834629894505504,0.5829217635796419,0.5800723186836285,0.451061483280627,0.6661029174072772,0.6599566373602346,0.5823198402309933
750,0.4304282880248911,0.4302783579229622,0.4288897536030236,0.35891597764629146,0.3533572238130497,0.355444665475647,0.5551854427799723,0.34733337948701126,0.35840912862986896,0.14920658350087146,0.21420481513509182,0.569158128218507,0.5684370813577211,0.5684585826531805,0.44540911171872766,0.6516494015998127,0.6393168732817688,0.5690847292311518
800,0.4419122917328927,0.4452300753035686,0.4436091336492828,0.3724227230704207,0.3755827727977403,0.3758075623212045,0.5602016513318887,0.3592373841844737,0.3821812593311765,0.15916902632349395,0.22780537270611845,0.5595540496581636,0.5547805646451742,0.5569716328900248,0.4391941641782257,0.642356330394813,0.6186217794163162,0.5565632061940731
850,0.4576561545704593,0.4579122372903236,0.4593825532715078,0.3938963894183831,0.3905869464669981,0.3935882109411649,0.5682181580184653,0.3742737782927784,0.402385419757597,0.17009436678572476,0.24142325812532217,0.5415058243416663,0.5441847932919324,0.5382595182004472,0.4330174201852927,0.6236980869819657,0.5986374938781931,0.541887369738183
900,0.47164745880889236,0.4721236240378115,0.4702978721211386,0.4087871446688013,0.40901945559643293,0.40846018414008856,0.574205021970938,0.38771086231296703,0.4250405546419532,0.17943465948287718,0.2536774321560713,0.5278028271786689,0.5275255156516039,0.5284724099566027,0.42574965719115554,0.613239826567599,0.5744541314663472,0.528177694130609
950,0.4869320598774026,0.48103344116788616,0.4837747737873884,0.4284762315221021,0.4215682374744437,0.4231981796038303,0.5804048591155522,0.4040603419149642,0.43993682221450725,0.19008568260203784,0.26587948020641994,0.514309838792536,0.5191091027320521,0.5139595931154575,0.4199736879021406,0.5952593691689455,0.5596380135455336,0.5160278081600246
1000,0.4962355747332825,0.4919966261185935,0.49468906646303656,0.4362187584006768,0.4344944026887261,0.4368509229654196,0.5885491300466188,0.4115526043353477,0.4566194099302696,0.19891108822105696,0.2764737760100283,0.5015943952071287,0.509014076719476,0.5026889340425116,0.4098487708669768,0.5885498240721776,0.5444608859173502,0.5051446195269877


==> results-256/blocking/benchmark_4_blocking.csv <==
Erlang,rb_p1,rb_p2,rb_p3,bb_p1,bb_p2,bb_p3,bb_100,bb_200,bb_400,reques_blocking,bw_blocking,ht_p1,ht_p2,ht_p3,ht_b100,ht_b200,ht_b400,ht
50,0.17601650602879837,0.1782921188400659,0.18126777983920894,0.1445010926153396,0.1313998465676388,0.1404458729164617,0.32438609287624554,0.17000000000000093,0.04795449837740895,0.044661767664175955,0.045395626950499146,0.825289439210673,0.8201947592085366,0.8174592117857613,0.6774291023119241,0.8301259591594655,0.9535081471929817,0.8196210604988726
100,0.20992979379069565,0.21661966930651477,0.21236885127079397,0.14513549430715322,0.13347537178549507,0.14102167100471208,0.38397433791171953,0.20202691995621302,0.050468618139849486,0.046074541036598804,0.04778374821426934,0.7911117503719635,0.7868218438069293,0.7892569696166154,0.617366483762144,0.7995554504220135,0.9475732649843155,0.787770665548777
150,0.22682322494796459,0.230802821812519,0.22970462199118957,0.14369970576956836,0.12270069783917237,0.13044757572506882,0.4178466716897853,0.21683053712879452,0.05235751307542447,0.047030770789692755,0.04898529329551693,0.7712699126426973,0.7690028780526669,0.7698041316120285,0.5844732046799055,0.7829126464251286,0.9463551800958326,0.7714050212871478
200,0.24372412573146962,0.24523458972019607,0.24786306759945287,0.1397456174817434,0.12814801008190624,0.13374144629047613,0.44643110032612043,0.23408003092814134,0.056216672273069035,0.04816767712913894,0.051286148964301725,0.7610763436567196,0.751540285076099,0.7523083867276631,0.5519863559787125,0.7650655439451882,0.9458869972712173,0.7541700816906658
250,0.2609300992861122,0.2610048163713875,0.2591727233525777,0.1511622182344874,0.13717882559334182,0.1395181494902471,0.46696779421140977,0.24361227505955774,0.07004060599854711,0.05296473721638628,0.05951275789846766,0.7368005383948323,0.7378438273531773,0.7403165417151867,0.530988081126507,0.7542106196255941,0.931562879008786,0.7383394544801495
300,0.2752686381680224,0.27556677761321857,0.2750963334845574,0.16354919088669162,0.1550422286503017,0.15742749439480652,0.4750060018297919,0.25450859564690476,0.0962193470361209,0.062305949185556764,0.07479747323475217,0.7268272094774474,0.7215983265170042,0.7244138997411453,0.5217692801230388,0.7439345598151714,0.9042261793699575,0.7242016906475099
350,0.2944227064483952,0.2980508821153528,0.2979455932887385,0.18461469063674918,0.18235974442408465,0.18752615606065426,0.48920592430742205,0.2604057830090607,0.13593452312146492,0.07662610008422344,0.09800565166290087,0.7066085918498501,0.7034421122864415,0.7020019015707633,0.5110345757389668,0.738297868467503,0.8643965023065452,0.7039042895988306
400,0.3196184735830817,0.32076264453108805,0.3234010183253079,0.22014234494581497,0.21944934542673078,0.22307420124086685,0.4976461729743846,0.2716049971814736,0.18709358449203617,0.0945450656564315,0.12740808315346908,0.6790231253665884,0.6763714127936782,0.6787905786903362,0.5000941597437906,0.73068335370232,0.8136646846815458,0.6787780687362948
450,0.3416933072676944,0.34412563737033475,0.3481373897987189,0.24890355729666602,0.24841666192467515,0.25500307761350605,0.5124406994516199,0.28430814233973223,0.2254629328287837,0.10760820196093879,0.14881543295101762,0.6575266293657331,0.6557021402743246,0.6507064807188847,0.4871696056748363,0.7134406149579817,0.7755462636553204,0.6542777603456077
500,0.3623561026997566,0.36415285235071293,0.36785093811764547,0.2707074213670365,0.27574328137248516,0.2794537953650632,0.5226486348714627,0.2940681828092967,0.260292650902899,0.11913506702003707,0.16729889861812386,0.6365660086113901,0.6360633353671601,0.6304375143949618,0.47634303969167646,0.704768951751954,0.7404288873178922,0.633947470490525
550,0.37964295834680994,0.3789473675340721,0.3817673324597598,0.2938313107467404,0.29397362866433363,0.29558779038040406,0.5298406446684079,0.30538208542647727,0.2850348589563899,0.12558927342326753,0.1787140857409648,0.6194838666288428,0.6191157989200895,0.6160455445014997,0.4698002263176411,0.6927244315274135,0.7146353058809587,0.6180958026114436
600,0.3932914347975216,0.3993359553712351,0.3956401388208596,0.309163847186547,0.3169360037625325,0.3153907632833377,0.5397000602978765,0.31790656925932703,0.30747650439142193,0.1340625882718376,0.19086374519483584,0.6053696057676733,0.5990414746725725,0.6024351299690743,0.45994150172625375,0.6809906097601953,0.6919220783847422,0.6013288794090302
650,0.4107563453684786,0.41010821341895076,0.4104293787602492,0.3308935942379597,0.3305169264983626,0.3314404000884077,0.5472809406892352,0.33141728874321963,0.3262095800672523,0.14091729529265662,0.2005798047048195,0.5858064637632419,0.5909200427094006,0.5893603871349941,0.45138724362409294,0.6692328136751711,0.673770529277485,0.5889862193813644
700,0.4250151969914423,0.42700199975768405,0.4242189750713955,0.34601302488703034,0.3510499539281404,0.34689588166228724,0.5548144047674608,0.3450576490388977,0.346822175235862,0.14902193963580834,0.21171826466442234,0.5744037947381008,0.5744635178078834,0.5740467953602262,0.44351583949500717,0.6562400970689848,0.6531005927189683,0.5741443803482273
750,0.43821384732230473,0.438033714446845,0.4356608444789831,0.36561676920029895,0.35945388270303347,0.36012352385686297,0.56310956293702,0.3565755336355291,0.3619932007758756,0.15665015478626776,0.22093565988590103,0.5609296935337456,0.5609454149778486,0.5625429775470204,0.4385040635873412,0.6406415190821674,0.6368195206896015,0.56179517119603
800,0.45093505710144033,0.4528221177804497,0.4500867718824315,0.3807519664834026,0.37984047666996335,0.37828562419032385,0.5691721798411227,0.37107155094164257,0.3810466559953066,0.16576235924993166,0.23288568277519928,0.550227120877176,0.5455567101927767,0.5496763567496159,0.42979891338147475,0.6279868875623443,0.6188921552274548,0.5481830029521376
850,0.46509738855885807,0.4636396503083644,0.4664062794759323,0.40013737580052755,0.3931838296265868,0.3993926281250968,0.5761511087109275,0.3835177989905304,0.4046375840281454,0.17612103431072013,0.24655070883397212,0.5357093406137644,0.5366010199719995,0.5329193589810679,0.4257792940112362,0.6139058003358274,0.5960600457766604,0.5353606472003293
900,0.4777177291273432,0.477248592149196,0.4765126039566242,0.4116009423456196,0.41199016734274574,0.41256932590544315,0.5819433673983252,0.3966253484152674,0.42312708585010794,0.18506290435909034,0.2578565407822456,0.5223195288249,0.5223483668599214,0.5220540551836111,0.41800052527400977,0.6020617550821592,0.5775799181498494,0.521871360088528
950,0.49349853058595017,0.4891139262484214,0.48903045350319296,0.4303197826362376,0.4256147333275796,0.42636072381288226,0.5902401981215469,0.4110316783162393,0.4397182121219244,0.1947125580982073,0.2695157234555522,0.5068104057883077,0.5106846112470494,0.5096545560704687,0.40962809129321087,0.5885669655180923,0.5592119071786238,0.5095375575674781
1000,0.5007987348655087,0.4975421910846981,0.4985491351910255,0.4398272517335329,0.43772234955695133,0.43925160271446106,0.5944123201864766,0.4174341565183306,0.4562755367884298,0.2036481223183324,0.28025171979503294,0.4970416789676611,0.5037197676633114,0.49916476673722693,0.4034395673892323,0.5816224993318446,0.545069857385873,0.5003721397232792

